Investigating the Working of Text Classifiers

Text classification is one of the most widely studied tasks in natural language processing. Motivated by the principle of compositionality, large multilayer neural network models have been employed for this task in an attempt to effectively utilize the constituent expressions. Almost all of the reported work train large networks using discriminative approaches, which come with a caveat of no proper capacity control, as they tend to latch on to any signal that may not generalize. Using various recent state-of-the-art approaches for text classification, we explore whether these models actually learn to compose the meaning of the sentences or still just focus on some keywords or lexicons for classifying the document. To test our hypothesis, we carefully construct datasets where the training and test splits have no direct overlap of such lexicons, but overall language structure would be similar. We study various text classifiers and observe that there is a big performance drop on these datasets. Finally, we show that even simple models with our proposed regularization techniques, which disincentivize focusing on key lexicons, can substantially improve classification accuracy.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2018.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2018.dot	Microsoft Word template file for Coling 2018
coling2018.pdf	PDF file for Coling 2018
coling2018.sty	LaTeX style file for Coling 2018
coling2018.tex	LaTeX sample file for Coling 2018

